A description of the Galactic Center excess in the Minimal Supersymmetric Standard Model

Observations with the Fermi Large Area Telescope (LAT) indicate an excess in gamma rays originating from the center of our Galaxy. A possible explanation for this excess is the annihilation of Dark Matter particles. We have investigated the annihilation of neutralinos as Dark Matter candidates within the phenomenological Minimal Supersymmetric Standard Model (pMSSM). An iterative particle filter approach was used to search for solutions within the pMSSM. We found solutions that are consistent with astroparticle physics and collider experiments, and provide a fit to the energy spectrum of the excess. The neutralino is a Bino/Higgsino or Bino/Wino/Higgsino mixture with a mass in the range $84-92$~GeV or $87-97$~GeV annihilating into W bosons. A third solutions is found for a neutralino of mass $174-187$~GeV annihilating into top quarks. The best solutions yield a Dark Matter relic density $0.06 < \Omega h^2 <0.13$. These pMSSM solutions make clear forecasts for LHC, direct and indirect DM detection experiments. If the MSSM explanation of the excess seen by Fermi-LAT is correct, a DM signal might be discovered soon.

==> lay-out.txt <==
1 Motivation (Sascha, Wim)
2 SUSY Higgs Decays (incl. mixing matrix) (Sacha, Wim, Remco)
3 19 parameter pMSSM and constraints (Remco, Antonia)
4 Branching Ratios to Higgs in 19 parameter pMSSM (Remco)
5 Higgs Production SUSY LHC (Marie)
6 Conclusion (Sascha, Wim)

svn instruction:

help: svn --help
first time: svn checkout https://svn.science.ru.nl/repos/hepproject/
to update the files to the latest version: svn update
to add a dir or file (not definitive): svn add <dir or file>
to commit your changes: svn commit -m "comment" dir or filename

